University of Hawaii 88-inch Telescope Observations of the Interstellar Comet 3I/ATLAS: Spectrophotometric Blue-Sensitive Spectral Time Series Spanning Two Months from Discovery

Interstellar objects are the ejected building blocks of other solar systems. As such, they enable the acquisition of otherwise inaccessible information about nascent extrasolar systems. The discovery of the third interstellar object, 3I/ATLAS, provides an opportunity to explore the properties of a small body from another solar system and to compare it to the small bodies in our own. To that end, we present spectrophotometric observations of 3I/ATLAS taken using the SuperNova Integral Field Spectrograph on the University of Hawaii 2.2-m telescope. Our data includes the earliest $\lambda\leq3800$ A spectrum of 3I/ATLAS, obtained $\sim$12.5 hours after the discovery announcement. Later spectra confirm previously reported cometary activity, including Ni and CN emission. The data show wavelength-varying spectral slopes ($S\approx($0\%-29\%)/1000 A, depending on wavelength range) throughout the pre-perihelion ($r_h=4.4$-$2.5$ au) approach of 3I/ATLAS. We perform synthetic photometry on our spectra and find 3I/ATLAS shows mostly stable color evolution over the period of our observations, with $g-r$ colors ranging from $\sim$0.69-0.75 mag, $r-i$ colors ranging from $\sim$0.26-0.30 mag, and $c-o$ colors ranging from $\sim$0.50-0.55 mag. Ongoing post-perihelion observations of 3I/ATLAS will provide further insight into its potentially extreme composition.

==> Tab-slopes.dat <==
\begin{deluxetable}{ccccc}
\tablenum{3}
\tablecaption{Log of reported spectral slope measurements for 3I/ATLAS. \textcolor{orange}{Willem to verify literature values properly filled in by AI.}}\label{tab:slopes}
\tablewidth{\linewidth}
\tablehead{\colhead{MJD} & \colhead{$r_h$} & \colhead{Blue Limit} & \colhead{Red Limit} & \colhead{Slope Value} \\
\colhead{} & \colhead{(au)} & \colhead{(\AA)} & \colhead{(\AA)} & \colhead{(\%/1000\AA)}
}
\startdata
2025-07-04 & 60860.4 & 4.40 & 3900-5500 & $26.6 \pm 0.8$\tablenotemark{a} \\
60860.4 & 4.40 & 4000-7000 & $21.9 \pm 0.2$\tablenotemark{a} \\
60860.4 & 4.40 & 6500-9000 & $ 6.5 \pm 0.2$\tablenotemark{a} \\
60860.4 & 4.40 & 4000 & 7000 & $17.1 \pm 0.2$\tablenotemark{b} \\
60860.4 & 4.40 & 3900 & 6000 & $27.4 \pm 1.0$\tablenotemark{c} \\
60860.4 & 4.40 & 5500 & 7000 & $26.7 \pm 0.7$\tablenotemark{c} \\
60860.5 & 4.40 & 5000 & 8000 & $11.4 \pm 0.2$\tablenotemark{d} \\

60868.3 & 4.14 & 3900 & 5500 & $39.1 \pm 0.8$\tablenotemark{a} \\
60868.3 & 4.14 & 4000 & 7000 & $27.6 \pm 0.3$\tablenotemark{a} \\
60868.3 & 4.14 & 6500 & 9000 & $ 8.6 \pm 0.2$\tablenotemark{a} \\

60870.3 & 4.07 & 3900 & 5500 & $28.8 \pm 1.1$\tablenotemark{a} \\
60870.3 & 4.07 & 4000 & 7000 & $26.2 \pm 0.3$\tablenotemark{a} \\
60870.3 & 4.07 & 6500 & 9000 & $10.2 \pm 0.3$\tablenotemark{a} \\

60874.3 & 3.94 & 3900 & 5500 & $23.5 \pm 1.1$\tablenotemark{a} \\
60874.3 & 3.94 & 4000 & 7000 & $22.7 \pm 0.3$\tablenotemark{a} \\
60874.3 & 3.94 & 6500 & 9000 & $ 9.8 \pm 0.3$\tablenotemark{a} \\

60875.3 & 3.91 & 3900 & 5500 & $23.9 \pm 0.7$\tablenotemark{a} \\
60875.3 & 3.91 & 4000 & 7000 & $20.6 \pm 0.2$\tablenotemark{a} \\
60875.3 & 3.91 & 6500 & 9000 & $ 5.9 \pm 0.2$\tablenotemark{a} \\

60878   & 3.82 & 5000 & 7000 & $18.0 \pm 3.0$\tablenotemark{e} \\
60878   & 3.82 & 7000 & 9000 & $17.0 \pm 4.0$\tablenotemark{e} \\
60878   & 3.82 & 5000 & 9000 & $18.0 \pm 4.0$\tablenotemark{e} \\

60879   & 3.79 & 3800 & 9200 & $18.3 \pm 0.9$\tablenotemark{f} \\
60879   & 3.79 & 5000 & 7000 & $18.5 \pm 0.5$\tablenotemark{f} \\
60879   & 3.79 & 7000 & 9000 & $11.6 \pm 0.4$\tablenotemark{f} \\

60905.3 & 2.94 & 3900 & 5500 & $23.6 \pm 0.3$\tablenotemark{a} \\
60905.3 & 2.94 & 4000 & 7000 & $23.8 \pm 0.1$\tablenotemark{a} \\
60905.3 & 2.94 & 6500 & 9000 & $ 7.5 \pm 0.1$\tablenotemark{a} \\

60907   & 2.88 & 3900 & 6000 & $26.1 \pm 0.5$\tablenotemark{g} \\
60907   & 2.88 & 5500 & 7000 & $14.0 \pm 1.9$\tablenotemark{g} \\

60910.3 & 2.78 & 3900 & 5500 & $28.8 \pm 0.5$\tablenotemark{a} \\
60910.3 & 2.78 & 4000 & 7000 & $27.7 \pm 0.1$\tablenotemark{a} \\
60910.3 & 2.78 & 6500 & 9000 & $ 8.0 \pm 0.2$\tablenotemark{a} \\

60920.6 & 2.47 & 3900 & 5500 & $18.8 \pm 0.4$\tablenotemark{a} \\
60920.6 & 2.47 & 4000 & 7000 & $21.2 \pm 0.1$\tablenotemark{a} \\
60920.6 & 2.47 & 6500 & 9000 & $ 4.4 \pm 0.1$\tablenotemark{a} \\
\enddata
\tablenotetext{a}{This work - UH 2.2m/SNIFS: full reduction}
\tablenotetext{b}{\citet{Seligman2025} - UH 2.2m/SNIFS: quicklook reduction}
\tablenotetext{c}{\citet{Puzia2025} - SOAR/Goodman HTS}
\tablenotetext{d}{\citet{Yang2025} - Gemini South/GMOS}
\tablenotetext{e}{\citet{Opitom2025} - VLT/MUSE}
\tablenotetext{f}{\citet{delaFuenteMarcos2025} - GTC/OSIRIS}
\tablenotetext{g}{\citet{SalazarManzano2025} - MDM 2.4m}
\tablecomments{Spectral slopes are normalized reflectivity gradients typically measured by linear fits to reflectance spectra. Different solar reference spectra and wavelength ranges can lead to systematic differences between measurements. The MJD values correspond to the observation midpoint dates. Heliocentric distances ($r_h$) are approximate values at the time of observation.}
\end{deluxetable}
